C3PO III: On the Lithium Signatures Following Planet Engulfment by Stars

Planet engulfment has been identified as one of the mechanisms for enhancing lithium abundance in stars. However, comprehensive investigations into lithium signatures following such events remain limited. Stars born together, sharing a common origin and stellar characteristics, provide a unique opportunity to study these signatures and compare lithium abundances. We demonstrate that the distinctive signature of planet engulfment in lithium abundance is only discernible among highly similar stellar twins. We present lithium abundance measurements for 125 co-moving pairs of stars, representing the largest sample to date with a single, homogeneous assessment of high-precision lithium abundance. While lithium abundance enhancements in pairs showing planet engulfment signatures are within 0.35 dex, we find that even at fixed stellar parameters (temperature and age), the intrinsic scatter in lithium abundance is typically 0.35 dex for G/F dwarfs and can be as large as 0.6 dex for older and cooler stars due to internal stellar evolution processes. Since the planet engulfment signature from lithium can be masked by stellar intrinsic scatter, our findings raise questions about relying solely on lithium as an indicator for planet engulfment or attributing lithium-richness in stars primarily to planet engulfment events.

==> datafile1.txt <==
Title: C3PO III: On the Lithium Signatures Following Planet Engulfment by Stars 
Authors: Sun Q., Ting Y.-S., Liu F., Wang S.X., Anthony-Twarog B.J., 
         Twarog .A., Yang J.-Y., Chen D.-C., Karakas A.I., Xie J.-J., Yong D. 
Table: Comoving pairs from C3PO and their corresponding properties 
       adopted this study
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units     Label       Explanations
--------------------------------------------------------------------------------
   1-  1 A1     ---       Type        Pair type (1)
   3-  7 A5     ---       ID          Pair identifier (2)
   9- 24 A16    ---       RefStar     Reference star identifier
  26- 44 I19    ---       RefGaia     Reference star Gaia DR3 identifier
  46- 49 I4     K         RefTeff     Reference star effective temperature
  51- 54 F4.2   [cm/s2]   Reflog(g)   log reference star surface gravity
  56- 61 F6.3   [-]       Ref[Fe/H]   Reference star metallicity
  63- 66 F4.2   km/s      RefVt       Reference star microturbulent velocity
  68- 72 F5.2   km/s      RefVRot     Reference star rotational velocity
  74- 77 F4.2   km/s    e_RefVRot     Uncertainty in RefVRot
  79- 83 F5.2   Gyr       RefAge1     ? Reference star Gaia parallax derived age
  85- 88 F4.2   Gyr     e_RefAge1     ? Uncertainty in RefAge1
  90- 94 F5.2   Gyr       RefAge2     ? Reference star spectroscopic and log(g) derived age
  96- 99 F4.2   Gyr     e_RefAge2     ? Uncertainty in RefAge2
 101-103 I3     ---       RefS/N      Reference star Signal-to-Noise near the Li line
 105-105 A1     ---     l_RefA(Li)    Limit flag on RefA(Li)
 106-109 F4.2   [-]       RefA(Li)    Reference star 1D Li abundance
 111-114 F4.2   [-]       RefA(Li)N   ? Reference star 3D non-LTE corrected Li abundance
 116-119 F4.2   [-]     e_RefA(Li)N   ? Uncertainty in RefA(Li)N
 121-136 A16    ---       ObjStar     Object star identifier
 138-156 I19    ---       ObjGaia     Object star Gaia DR3 identifier
 158-161 I4     K         ObjTeff     Object star effective temperature
 163-166 F4.2   [cm/s2]   Objlog(g)   log object star surface gravity
 168-173 F6.3   [-]       Obj[Fe/H]   Object star metallicity
 175-178 F4.2   km/s      ObjVt       Object star microturbulent velocity
 180-184 F5.2   km/s      ObjVRot     Object star rotational velocity 
 186-189 F4.2   km/s    e_ObjVRot     Uncertainty in ObjVRot
 191-195 F5.2   Gyr       ObjAge1     ? Object star Gaia parallax derived age
 197-200 F4.2   Gyr     e_ObjAge1     ? Uncertainty in ObjAge1
 202-206 F5.2   Gyr       ObjAge2     ? Object star spectroscopic and log(g) derived age
 208-211 F4.2   Gyr     e_ObjAge2     ? Uncertainty in ObjAge2
 213-215 I3     ---       ObjS/N      Object star Signal-to-Noise near the Li line
 217-217 A1     ---     l_ObjA(Li)    Limit flag on ObjA(Li)
 218-222 F5.2   [-]       ObjA(Li)    Object star 1D Li abundance 
 224-227 F4.2   [-]       ObjA(Li)N   ? Object star 3D non-LTE corrected Li abundance
 229-232 F4.2   [-]     e_ObjA(Li)N   ? Uncertainty in ObjA(Li)N
 234-238 F5.2   K         uncTeff     Uncertainty in effective temperatures
 240-244 F5.3   [cm/s2]   unclog(g)   Uncertainty in log surface gravity
 246-251 F6.4   [-]       unc[Fe/H]   Uncertainty in metallicity
 253-257 F5.3   km/s      uncVt       Uncertainty in the turbulent velocity
 259-263 F5.3   [au]      logSep      log pair spatial separation, log base of 10
 265-269 F5.3   [km/s]    logVelDis   log pair velocity dispersion, log base of 10
 271-277 F7.3   [-]       Deltaln(Z)  Difference in Bayesian evidence between planet engulfment and null hypothesis (3)
--------------------------------------------------------------------------------
Note (1): We separate co-natal pairs (logSep < 6 AU and logVelDis < 2 km/s)
          from non-co-natal pairs by their spatial and velocity offsets. 
          Within the co-natal pairs, we identify a homogeneous sample with
          |DeltaTeff| < 100 K, |Deltalog(g)| < 0.1, and Teff > 6000 K
          (17 pairs). 
    a = Co-natal Pairs, homogeneous sample with |DeltaTeff| < 100 K, 
        |Deltalog(g)| < 0.1, Teff > 6000 K (17 pairs).
    b = Other co-natal pairs (72 pairs).
    c = Non co-natal pairs, with logSep > 6 or 
        logVelDis > 2 (36 pairs)
Note (2):
    * = meet the Deltaln(Z) criterion but not all other criteria.
   ** = meet all criteria for having engulfed planet(s) as described in 
        Liu et al. (2024) [2024Natur.627..501L], showing strong evidence 
        of planet engulfment.
Note (3): A higher absolute value favors the star having undergone planet engulfment.
--------------------------------------------------------------------------------
a 3     sk183a            692119656035933568 6003 4.56 -0.355 1.04 20.50 1.17  3.67 0.45  0.60 0.50 331  2.62 2.54 0.02 sk184b            692120029700390912 6004 4.60 -0.333 1.06 20.39 1.16  2.92 0.44  0.39 0.32 310   2.62 2.53 0.02 12.0  0.022 0.0086 0.029 4.806 0.745  -3.386
a 4     sk177a            704994524881597184 6034 4.49 -0.289 1.13 20.52 1.26  5.29 0.39  1.37 0.70 315  2.48 2.41 0.02 sk178b            704994524881597056 6070 4.53 -0.291 1.18 20.58 1.27  4.26 0.49  0.70 0.46 323   2.49 2.42 0.02 13.9  0.023 0.0081 0.030 4.902 0.776  -1.946
a 32    Binary_49_Star_A 3208713618088140160 6159 4.27 -0.104 1.29 10.35 0.06  4.12 0.56  3.48 0.40 258  2.50 2.45 0.03 Binary_49_Star_B 3208713618088139520 6104 4.36 -0.107 1.27  7.68 0.04  3.96 0.32  3.03 0.72 264   2.58 2.52 0.03 18.4  0.046 0.0121 0.034 4.936 1.740  -8.586
a 33*   star53a          3230677565443833088 6018 4.05 -0.272 1.39  5.42 0.02  5.50 0.00  6.06 0.30 572  2.55 2.50 0.02 star54b          3230677874682668672 6053 4.12 -0.218 1.44  5.67 0.02  5.30 0.01  5.86 0.26 470   2.42 2.37 0.02 12.1  0.026 0.0105 0.024 4.506 0.427   7.929
a 38    star119a         3359820016490648576 6005 4.38 -0.343 1.22  6.18 0.02  7.18 0.59  5.26 1.13 410  2.42 2.35 0.03 star120b         3359808231100381312 6054 4.33 -0.528 1.39  6.22 0.02  7.86 0.43  6.84 0.78 385   2.41 2.34 0.03 19.2  0.043 0.0116 0.052 4.384 1.992  -0.250
a 46    Binary_19_Star_A 3759082066110510208 6095 4.00  0.332 1.52  4.39 0.03  2.59 0.22  2.67 0.26 173 <1.35           Binary_19_Star_B 3759082066110510080 6009 3.99  0.349 1.47  4.80 0.03  3.38 0.54  2.93 0.35 187 < 0.70           20.6  0.041 0.0209 0.033 5.722 1.870   0.644
a 52    sk233a           4024887730814401280 6171 4.52 -0.269 1.36 20.16 1.38  3.09 0.33  1.13 0.70 365  2.72 2.65 0.03 sk234b           4024886425144354816 6210 4.45 -0.261 1.28 21.55 1.48  2.99 0.36  1.57 0.76 354   2.69 2.62 0.02 16.5  0.044 0.0138 0.043 5.200 0.614  -2.206
a 58    star65-a         4235731867269159680 6078 4.30  0.035 1.30  4.95 0.02  3.80 0.02  3.53 0.32 364  2.50 2.45 0.02 star66-b         4235732073427592704 6110 4.22  0.024 1.35  6.00 0.03  3.78 0.05  3.72 0.23 333   2.55 2.50 0.02 10.4  0.024 0.0100 0.020 4.715 1.165   2.872
a 68    Binary_35_Star_A 4648549830108994816 6323 4.44 -0.171 1.40  5.48 0.05  2.77 0.33  1.32 0.77 198  2.63 2.58 0.04 Binary_35_Star_B 4648549830108995200 6347 4.46 -0.097 1.55  4.60 0.05  2.60 0.31  1.14 0.65 200   2.30 2.26 0.04 31.2  0.068 0.0231 0.065 4.934 0.961  -0.108
a 69**  star33a          4666907551119833984 6000 4.25  0.217 1.25  4.37 0.02  3.60 0.00  3.50 0.24 422  2.80 2.73 0.02 star34b          4666907516760096512 6056 4.32  0.156 1.24  4.50 0.02  3.59 0.06  2.89 0.30 421   2.67 2.61 0.02  7.8  0.018 0.0066 0.016 4.059 0.412  15.943
a 73    Binary_8_Star_A  4837828175549438080 6048 4.49 -0.194 1.01  7.10 0.04  3.94 0.62  1.53 0.82 278  2.57 2.50 0.03 Binary_8_Star_B  4837828179846041728 5985 4.52 -0.191 0.99  6.90 0.03  4.16 0.72  1.18 0.77 187   2.47 2.40 0.03 20.3  0.034 0.0151 0.041 4.505 1.067  -2.698
a 76    Binary_34_Star_A 4940794488850252928 6282 4.43 -0.063 1.32  5.54 0.08  2.80 0.22  0.86 0.54 311  2.72 2.66 0.02 Binary_34_Star_B 4940794866807373952 6311 4.36 -0.026 1.36  5.24 0.08  2.80 0.02  1.51 0.61 301   2.82 2.77 0.02 13.0  0.031 0.0108 0.024 4.576 0.782  -1.283
a 77**  Binary_43_Star_A 5195685713943687168 6124 4.46 -0.127 1.28 10.21 0.06  3.84 0.33  1.90 0.92 198  2.65 2.58 0.03 Binary_43_Star_B 5195685713943683072 6169 4.39 -0.176 1.33 10.08 0.07  3.78 0.28  2.34 0.91 211   2.58 2.52 0.02 23.0  0.061 0.0160 0.049 4.746 0.551   7.213
a 80    Binary_12_Star_A 5401057271783266432 6124 4.35  0.085 1.30  9.35 0.05  3.50 0.24  2.27 0.79 242  2.69 2.63 0.03 Binary_12_Star_B 5401057271781148032 6128 4.36  0.089 1.27  9.00 0.05  3.29 0.29  2.11 0.81 215   2.62 2.57 0.03 21.2  0.056 0.0184 0.043 4.927 0.559  -1.847
a 86    star47-a         5778208829765876864 6019 4.35 -0.310 1.39  5.97 0.02  6.85 0.27  5.33 1.18 127  2.32 2.26 0.03 star48-b         5778208829765877376 5995 4.43 -0.324 1.39  6.42 0.02  7.15 0.38  4.14 1.51 154   2.05 1.99 0.03 22.8  0.056 0.0185 0.059 5.188 1.181  -2.105
a 101   Binary_6_Star_A  6274656261191532160 6127 4.19  0.024 1.28  8.21 0.06  3.68 0.34  3.63 0.32 223  3.17 3.06 0.03 Binary_6_Star_B  6274653310550270592 6108 4.21 -0.061 1.26  6.72 0.03  4.09 0.45  4.05 0.49 262   2.72 2.66 0.03 22.5  0.050 0.0146 0.037 5.018 2.047 -11.634
a 103   star221a         6317420219765757440 6148 4.25  0.173 1.33  5.77 0.02  2.93 0.08  2.79 0.26 322  2.65 2.60 0.02 star222b         6317420224061370624 6132 4.29  0.185 1.28  5.92 0.02  2.90 0.02  2.60 0.29 395   2.65 2.60 0.02  8.4  0.020 0.0087 0.016 4.915 1.682   1.337
b 1     star29a            55780840513067392 5986 3.97  0.082 1.43  5.25 0.02  3.60 0.02  4.53 0.39 408 <0.85           star30b            55780840513308160 6164 4.24  0.014 1.37  6.27 0.03  3.50 0.01  3.41 0.23 512   2.63 2.58 0.02 10.4  0.024 0.0084 0.019 5.186 1.504   0.035
b 2     sk203a            627699888238838528 5579 4.54 -0.195 0.68 13.83 0.73  8.74 0.88  3.62 1.83 270 <0.65           sk204b            627699888238838272 6021 4.53 -0.220 1.15 18.46 1.03  4.53 0.46  0.96 0.63 351   2.30 2.23 0.03 18.0  0.032 0.0152 0.038 4.294 0.514   3.169
b 5     sk213a            736173925863826944 5589 4.52  0.159 1.06  7.99 0.35  5.38 0.38  1.35 0.71 214  1.00 0.95 0.02 sk214b            736174028943041920 5615 4.53  0.124 1.07  9.48 0.43  4.41 0.46  1.14 0.76 222   1.70 1.65 0.02 10.2  0.017 0.0072 0.023 4.397 0.797   0.300
b 7     sk235a            773252069293117696 5979 4.08  0.215 1.36 15.55 0.73  3.55 0.32  3.57 0.23 291  2.55 2.50 0.02 sk236b            773252069293612672 6036 4.36  0.219 1.20 15.37 0.72  3.50 0.00  2.12 0.47 320   2.64 2.58 0.02  8.9  0.021 0.0082 0.019 5.942 1.974  -3.971
b 11    star213a         1167718049194619136 5776 4.49  0.125 1.13  3.95 0.01  2.74 0.45  1.40 0.88 400  2.33 2.27 0.02 star214b         1167718049194619264 5894 4.48  0.137 1.22  3.83 0.01  2.16 0.66  0.99 0.63 414   2.67 2.60 0.02 13.7  0.026 0.0127 0.027 3.897 1.690  -0.715
b 12    sk253a           1519964225698087680 5779 4.04  0.108 1.22 11.58 0.54  4.70 0.01  6.54 0.48 190  2.60 2.53 0.03 sk254b           1519964294418209664 5888 4.11  0.121 1.30 13.43 0.64  4.59 0.21  5.47 0.52 219   2.45 2.39 0.03 17.4  0.038 0.0157 0.030 5.861 1.916  -1.009
b 13    sk279a           1552368070320568192 5946 4.45  0.125 1.55 21.29 1.08  2.83 0.59  1.53 0.75 282  3.06 2.94 0.03 sk280b           1552365046663591552 5795 4.49  0.130 1.46 21.83 1.06  3.29 0.59  1.52 0.92 325   2.90 2.79 0.03 19.3  0.031 0.0147 0.035 4.462 1.783   1.249
b 14    star97-a         2331411774161459328 5877 4.41  0.140 1.09  5.44 0.01  4.36 0.28  2.73 0.78 264  1.68 1.62 0.02 star98-b         2331411778456143232 5920 4.40  0.137 1.09  5.13 0.02  4.07 0.29  2.60 0.71 292   2.00 1.94 0.02  9.71 0.026 0.0130 0.023 4.793 1.001 -10.606
b 15*   star11a          2356290256259997696 5823 4.07 -0.107 1.27  5.88 0.02  5.41 0.03  7.50 0.32 411  2.38 2.31 0.02 star12b          2356080043380354816 6021 4.23 -0.066 1.34  5.57 0.02  5.49 0.21  4.72 0.37 459   2.40 2.34 0.02  7.50 0.017 0.0070 0.014 5.166 0.442  10.988
b 17    star363a         2388618372016602240 5971 4.54  0.003 1.08  5.23 0.02  2.39 0.37  0.55 0.34 321  2.43 2.36 0.02 star364b         2388618372016602368 5668 4.55  0.025 0.82  7.80 0.02  4.60 0.54  0.96 0.74 284   1.45 1.39 0.02 13.0  0.022 0.0108 0.032 4.596 0.801   0.559
b 21    star357a         2630906926112239616 5745 4.49  0.146 0.93  5.32 0.01  4.21 0.44  1.75 1.02 296  1.73 1.67 0.02 star358b         2630937059602783616 6132 4.44  0.139 1.23  6.16 0.02  2.42 0.34  0.75 0.40 371   2.52 2.47 0.02 11.9  0.032 0.0136 0.027 4.881 0.942   0.191
b 22    star355a         2638615189818036736 5953 4.45  0.153 1.07  5.23 0.02  3.00 0.22  1.36 0.44 326  2.30 2.24 0.02 star356b         2638615189818036608 5748 4.48  0.163 0.91  5.45 0.01  4.18 0.34  1.38 0.79 282   1.20 1.15 0.02  8.8  0.016 0.0085 0.021 4.228 1.299  -0.364
b 24    star345a         2713861882972485504 6215 4.36 -0.179 1.32  6.70 0.03  3.18 0.27  2.47 0.73 459  2.81 2.75 0.03 star346b         2713872019095313536 6361 4.26 -0.194 1.42  3.74 0.02  2.71 0.30  2.81 0.39 435   2.81 2.76 0.03 18.8  0.041 0.0132 0.039 5.309 0.716  -7.101
b 26    Binary_33_Star_A 2919963104221492480 5305 4.54  0.056 1.18  5.43 0.03 10.22 1.13  4.97 1.57 228  2.45 2.35 0.03 Binary_33_Star_B 2919963104216198528 5247 4.54  0.046 1.10  5.82 0.03 11.09 1.21  6.15 1.69 186   2.70 2.54 0.03 16.2  0.019 0.0134 0.033 4.061 1.727   0.213
b 27    Binary_37_Star_A 3002531548383047296 5099 4.56 -0.595 0.49  8.22 0.03 14.11 0.38 13.06 1.79 221 <0.10           Binary_37_Star_B 3002343871195786496 4929 4.54 -0.625 0.45  7.82 0.03            13.53 1.42 204 <-0.30           19.3  0.031 0.0181 0.076 3.857 0.462  -2.512
b 28    sk151a           3084652044636398976 5400 4.47  0.170 0.63  7.39 0.30 10.38 0.87  6.27 1.52 135 <0.75           sk152b           3084652044636399104 5745 4.52  0.116 0.89  7.99 0.38  6.17 0.71  1.25 0.73 220 < 0.50           16.6  0.025 0.0162 0.033 4.665 1.413  -0.561
b 30    sk133a           3170394607068638336 5929 4.32 -0.249 1.18 18.51 1.06  8.05 0.23  6.92 0.53 207  1.82 1.76 0.02 sk134b           3170300942420466176 5941 4.26 -0.258 1.25 18.93 1.10  7.63 0.23  7.44 0.38 232   2.06 2.00 0.02 11.9  0.031 0.0103 0.027 4.820 0.791   1.629
b 34    star43a          3285218255623808640 5648 4.49 -0.028 1.13  5.38 0.01  5.31 0.61  3.92 1.49 536  2.30 2.23 0.02 star44b          3285218186904332288 6042 4.44 -0.020 1.17  5.50 0.02  1.83 0.38  1.71 0.77 598   2.85 2.76 0.02 12.2  0.031 0.0119 0.029 3.643 1.214  -0.360
b 35    star47a          3285755951169814656 6224 4.41 -0.063 1.17  5.23 0.02  1.32 0.29  1.29 0.60 322  3.00 2.92 0.03 star48b          3285744612456149888 6036 4.49 -0.057 1.27  4.12 0.01  1.70 0.50  1.12 0.64 396   2.74 2.66 0.02 17.0  0.029 0.0105 0.031 4.999 0.364  -1.677
b 36    star59a          3288572968680438528 5224 4.53  0.111 0.85  4.46 0.01 10.64 1.10  6.01 1.97 191 <0.30           star60b          3288572968680438912 5153 4.56  0.112 0.85  4.24 0.01 10.77 1.36  4.84 2.11 169 <-0.10           16.1  0.023 0.0083 0.040 3.803 0.723  -0.622
b 39    sk99a            3451267120128948992 5525 4.54 -0.023 0.84  8.46 0.40  7.88 0.55  2.21 0.99 295 <0.55           sk100b           3451266742171824640 5357 4.53 -0.017 0.73  8.82 0.38 10.88 0.68  5.26 1.10 241 < 0.20            9.90 0.013 0.0114 0.028 4.015 0.573   2.206
b 41    star21-a         3613454637229633664 6113 4.41  0.183 1.29  7.48 0.03  3.03 0.34  1.15 0.64 162  1.90 1.86 0.03 star22-b         3613454637229634176 6009 4.21  0.176 1.34  4.56 0.02  3.62 0.25  3.66 0.28 201   2.43 2.38 0.03 21.0  0.042 0.0169 0.036 5.285 1.368  -0.606
b 43    star27-a         3639520621950395904 5997 4.45 -0.230 1.25  6.20 0.03  6.00 0.22  2.58 0.82 355  2.20 2.14 0.02 star28-b         3639520621950395776 5993 4.43 -0.233 1.19  6.34 0.03  6.01 0.26  3.40 0.83 374   2.15 2.09 0.02  8.7  0.022 0.0076 0.022 4.359 1.373   1.209
b 44    Binary_30_Star_A 3717329177197429376 6114 4.39 -0.021 1.19  9.25 0.05  2.90 0.38  2.25 0.85 286  2.70 2.64 0.03 Binary_30_Star_B 3717329172901660160 6232 4.41 -0.009 1.37  8.58 0.05  2.61 0.32  1.53 0.73 235   2.74 2.68 0.03 21.7  0.054 0.0181 0.047 4.980 0.810   0.694
b 45    Binary_21_Star_A 3749791055416743552 5459 4.44  0.014 0.75  7.89 0.02 12.03 0.45  8.92 0.89 263 <0.50           Binary_21_Star_B 3749791158495959552 5616 4.46  0.030 0.85 11.76 0.05  9.21 0.46  5.33 0.84 235 < 0.50            6.7  0.016 0.0076 0.017 4.452 0.448  -0.805
b 47    Binary_41_Star_A 3830034685322011136 6349 4.18 -0.065 1.60  3.77 0.03  2.91 0.26  2.80 0.37 335  2.85 2.81 0.06 Binary_41_Star_B 3830034479163581312 6264 4.05 -0.100 1.74  4.05 0.04  3.40 0.37  3.57 0.51 309 < 1.10           37.0  0.063 0.0227 0.066 5.223 1.321   3.155
b 49    Binary_3_Star_A  3898778969789498880 6038 4.47 -0.304 1.21  6.32 0.03  5.28 0.53  2.71 1.43 273  2.18 2.12 0.03 Binary_3_Star_B  3898778901070021504 6348 4.43 -0.319 1.65  5.18 0.05  3.29 0.29  1.57 0.76 247   2.60 2.55 0.03 21.6  0.056 0.0177 0.070 4.756 0.573  -5.586
b 50    sk261a           3945118643256370688 5398 4.55 -0.196 0.75 12.51 0.60 10.83 0.82  5.18 1.62 247 <0.50           sk262b           3945118265299248128 5616 4.55 -0.178 0.78 12.75 0.67  7.74 0.64  2.22 1.07 295   1.00 0.94 0.02 11.7  0.020 0.0076 0.028 4.169 0.413  -1.190
b 51    sk237a           3975223065466473216 5522 4.53 -0.174 0.75 11.11 0.56  9.17 0.62  4.34 1.06 266 <0.60           sk238b           3975129194660883328 5656 4.53 -0.151 0.78 12.24 0.64  6.70 0.24  2.33 0.93 277   1.30 1.24 0.02  7.9  0.014 0.0068 0.019 4.022 0.309   1.251
b 55    star291a         4193020582174571264 6290 4.43 -0.050 1.27  4.58 0.02  0.76 0.33  0.81 0.51 428  2.75 2.69 0.03 star292b         4193020582169053056 6501 4.33 -0.054 1.39  4.44 0.02  0.75 0.24  1.31 0.46 371   2.15 2.13 0.03 18.1  0.037 0.0130 0.033 4.980 1.538  -8.980
b 56    star293a         4197023904014523776 6079 4.55 -0.082 1.15  5.63 0.02  2.49 0.43  0.50 0.24 391  2.56 2.49 0.02 star294b         4197023904013455872 5763 4.58 -0.067 0.94  5.68 0.01  3.05 0.49  1.00 0.42 392   1.69 1.63 0.02 12.1  0.021 0.0114 0.027 4.377 0.899   2.476
b 57    star285a         4199387544795379968 5919 4.50 -0.082 1.02  5.53 0.02  3.20 0.22  1.38 0.56 383  2.43 2.36 0.02 star286b         4199387544795378176 5923 4.51 -0.074 1.00  5.69 0.02  2.90 0.40  0.79 0.46 477   2.21 2.14 0.02  8.1  0.014 0.0066 0.016 4.767 0.800  -1.184
b 59    star295a         4240626686883261184 5161 4.44  0.256 0.24  4.38 0.01 13.16 0.97 11.67 1.77 107 <0.50           star296b         4240625896609242624 5117 4.52  0.214 0.39  4.10 0.01 13.33 1.27  7.50 2.46 104 < 0.00           21.9  0.028 0.0107 0.094 4.521 0.711   2.881
b 60    star303a         4249652783985617920 5798 4.25  0.235 1.09  5.02 0.01  5.65 0.68  4.80 0.23 228  1.45 1.40 0.02 star304b         4249652990144051840 5714 4.13  0.225 1.11  5.23 0.01  5.80 0.00  7.21 0.31 206   2.05 2.00 0.02  9.1  0.018 0.0079 0.016 4.603 0.949  -2.703
b 62*   star233a         4343064508746082304 5222 4.50  0.093 0.70  4.71 0.01 12.68 1.00  8.68 1.93 200 <0.30           star234b         4343064577465522816 5569 4.53  0.124 0.80  7.31 0.02  5.77 0.75  1.92 0.94 241 < 0.30           16.0  0.024 0.0096 0.033 3.726 0.804   4.848
b 63    star55-a         4360581000283303936 5770 4.54 -0.110 0.90  6.21 0.01  2.65 0.45  1.31 0.58 302  2.04 1.97 0.02 star56-b         4360581000283303552 5884 4.53 -0.122 1.03  6.17 0.02  2.39 0.35  0.89 0.50 302 < 1.20           11.0  0.019 0.0090 0.023 4.605 1.528  -0.513
b 66    star251a         4461273278722817792 5328 4.45  0.074 0.67  4.95 0.01 12.95 0.79 10.14 1.33 169 <0.55           star252b         4461273072564386816 5614 4.49  0.080 0.83  7.67 0.02  7.67 0.65  3.14 1.10 243 < 0.30           13.0  0.021 0.0150 0.033 4.436 0.297   0.416
b 67    star239a         4464207428577214464 5443 4.52 -0.010 0.70  5.11 0.01  8.37 0.48  4.60 0.85 278 <0.45           star240b         4464207428579939840 5390 4.50 -0.018 0.69  5.05 0.01 12.91 0.25  6.93 0.91 249 < 0.00            8.2  0.012 0.0065 0.022 3.636 1.793  -0.728
b 70    Binary_28_Star_A 4677970179988001280 6020 4.58 -0.021 1.16  5.50 0.03  1.15 0.48  0.74 0.55 257  2.92 2.81 0.03 Binary_28_Star_B 4677970179987090304 5864 4.52 -0.045 1.11  7.63 0.04  2.53 0.83  1.59 1.00 230   2.81 2.70 0.03 21.9  0.038 0.0179 0.043 4.545 1.340   0.669
b 74**  Binary_16_Star_A 4857866023347844608 6036 4.49 -0.157 1.01  6.74 0.03  2.84 0.58  1.91 0.99 260  2.60 2.53 0.03 Binary_16_Star_B 4857866019051550976 6318 4.42 -0.081 1.36  4.83 0.04  1.20 0.32  0.98 0.63 247   2.80 2.74 0.03 19.3  0.048 0.0167 0.039 4.346 0.804   8.373
b 75    Binary_44_Star_A 4873226853623529856 5708 4.50 -0.037 0.92  8.44 0.02  7.46 0.61  2.97 1.42 205  1.40 1.34 0.03 Binary_44_Star_B 4873223623808123136 5766 4.52 -0.028 1.08  7.17 0.02  5.32 0.70  2.06 0.99 198 < 0.60           17.7  0.029 0.0174 0.035 4.564 0.661   0.004
b 78    Binary_50_Star_A 5255388783050605824 5231 4.46 -0.089 0.49  7.76 0.03 13.88 0.54 13.29 1.25 151 <0.45           Binary_50_Star_B 5255388783050603136 5237 4.46 -0.081 0.48  7.55 0.02 14.64 0.46 13.17 1.29 137 < 0.00           14.2  0.024 0.0133 0.056 4.202 0.754   0.696
b 79**  Binary_24_Star_A 5296896240321814144 5138 4.39  0.091 0.93  6.30 0.03 13.17 0.94 14.47 0.51 120  1.20 1.15 0.02 Binary_24_Star_B 5296896205962076416 5355 4.47  0.127 1.01  6.86 0.02  8.39 0.96  7.58 1.46 133   1.68 1.63 0.02 13.9  0.022 0.0156 0.034 4.326 1.287   4.719
b 81    Binary_17_Star_A 5484928568505017472 6068 4.02  0.163 1.49  4.69 0.02  3.31 0.45  3.28 0.38 294  1.89 1.86 0.02 Binary_17_Star_B 5484928534145279744 6140 4.32  0.146 1.25  8.67 0.05  3.19 0.08  2.36 0.48 247   2.78 2.72 0.02 12.8  0.032 0.0124 0.025 4.877 0.826  -5.333
b 82    star113a         5485115519841798912 5989 4.34 -0.209 1.12  5.77 0.02  6.11 0.28  5.43 0.61 344  2.30 2.24 0.02 star114b         5485115588561239808 5895 4.41 -0.232 1.09  6.01 0.02  7.49 0.24  5.24 1.01 320   1.80 1.74 0.02 10.5  0.029 0.0091 0.023 4.191 0.754   2.759
b 83    Binary_39_Star_A 5595858262287843840 5802 4.23  0.107 1.09  7.80 0.02  6.41 0.22  6.78 0.44 158  1.78 1.72 0.02 Binary_39_Star_B 5595858159201264768 5625 4.41  0.111 0.80 11.98 0.05  8.64 0.47  6.06 0.82 194   1.08 1.03 0.02  9.1  0.022 0.0093 0.026 4.377 1.055   0.453
b 84    sk187a           5744680768862271872 5917 3.84  0.139 1.46 16.33 0.74  2.51 0.02  3.90 0.38 290 <0.90           sk188b           5744680768862271616 6329 4.23  0.127 1.55 20.46 1.10  2.49 0.10  2.24 0.37 314 < 1.15           18.9  0.040 0.0150 0.035 5.400 1.516  -0.573
b 87    star39-a         5798991008295109120 5721 4.33  0.273 1.01  5.46 0.01  5.29 0.26  4.95 0.40 154 <1.00           star40-b         5798991008295120896 5744 4.27  0.276 1.06  5.38 0.01  5.07 0.25  5.07 0.26 159   0.50           13.5  0.027 0.0135 0.027 5.509 1.462  -0.539
b 89    Binary_4_Star_A  5863709946382545280 6142 4.31 -0.120 1.19 10.53 0.06  3.83 0.28  3.37 0.46 237  2.57 2.51 0.03 Binary_4_Star_B  5863709946382541952 5920 4.52 -0.093 1.00  6.74 0.03  4.96 0.70  1.60 0.88 210   2.03 1.97 0.03 19.5  0.036 0.0183 0.041 4.298 0.345   2.477
b 90    star37-a         5877155289930033024 5986 4.18  0.121 1.24  4.99 0.02  4.01 0.26  4.04 0.26 225  2.43 2.37 0.02 star38-b         5877155289930029184 5990 4.29  0.166 1.23  5.05 0.02  3.85 0.23  3.52 0.36 231   2.75 2.68 0.02 14.3  0.032 0.0149 0.028 4.902 1.081   3.308
b 93    star215a         6003429213889816832 5971 4.49  0.091 1.03  5.39 0.02  3.26 0.28  0.63 0.46 324  2.38 2.31 0.02 star216b         6003429424356691584 5630 4.52  0.115 0.91  7.58 0.02  5.03 0.51  1.33 0.91 260   0.90 0.85 0.02 12.8  0.020 0.0130 0.030 3.746 0.955   3.445
b 94    star35-a         6004256909931771136 5353 4.43  0.138 0.75  5.06 0.01 10.39 0.87  9.67 1.65 139 <0.65           star36-b         6004256802548180736 5480 4.46  0.154 0.78  7.70 0.02  8.09 0.78  5.69 1.60 162 < 0.20           15.5  0.030 0.0125 0.037 4.027 0.825   0.784
b 96    Binary_7_Star_A  6193279279612173952 4986 4.42 -0.251 0.57  7.23 0.02                       171 <0.15           Binary_7_Star_B  6193280031230266752 4967 4.43 -0.234 0.61  6.88 0.02                       180 <-0.30            8.4  0.019 0.0077 0.035 4.151 1.244   0.037
b 97    star43-a         6208919660724640896 5207 4.55 -0.080 0.97  4.53 0.01 10.60 1.30  7.38 2.03 210 <0.35           star44-b         6208919660723526272 5345 4.55 -0.038 0.95  5.03 0.01  8.80 1.04  4.48 1.60 210   1.00 0.94 0.02 13.9  0.021 0.0139 0.032 4.913 1.469   2.558
b 99    star41-a         6214634887804201728 5938 4.52 -0.150 1.14  6.30 0.03  2.21 0.42  1.09 0.67 284  2.12 2.06 0.02 star42-b         6214634887804233088 5861 4.51 -0.160 1.05  6.57 0.02  2.16 0.56  1.44 0.84 308   2.02 1.95 0.02 12.7  0.022 0.0094 0.027 4.633 1.042  -1.929
b 100   star33-a         6224633983987510528 5791 4.47 -0.270 0.99  6.45 0.02  8.58 0.60  4.79 1.60 215  1.67 1.60 0.03 star34-b         6224633983987511552 5851 4.53 -0.288 1.11  6.70 0.02  7.37 0.70  2.44 1.27 258   1.67 1.60 0.03 19.8  0.036 0.0158 0.044 4.293 1.674  -0.715
b 102   Binary_13_Star_A 6295940298044771072 6203 4.14 -0.198 1.70  9.54 0.06  3.86 0.40  4.12 0.60 275 <1.25           Binary_13_Star_B 6295940302339553664 6372 4.25 -0.136 1.74  3.90 0.04  3.06 0.35  2.38 0.71 305   2.36 2.33 0.04 38.9  0.090 0.0256 0.092 5.536 0.688   2.051
b 104   star403-a        6369977773223661184 5721 4.03  0.142 1.27  5.21 0.01  4.42 0.06  6.81 0.79 126  2.35 2.29 0.05 star404-b        6369977876303556736 6091 4.32  0.041 1.43  4.54 0.02  3.69 0.42  2.89 0.83 181   2.60 2.54 0.03 25.8  0.064 0.0220 0.049 5.418 0.451   2.702
b 108   star319a2        6463958151650359040 5740 4.51 -0.011 1.05  4.90 0.02  4.03 0.58  2.00 0.95 352  2.67 2.57 0.02 star319a1        6463958151650358784 5634 4.49  0.008 1.12  4.97 0.01  4.12 0.80  3.66 1.27 358   2.43 2.35 0.02 13.5  0.024 0.0143 0.029 3.866 1.835  -0.224
b 109   star321a         6463958151650358784 5621 4.53 -0.012 1.17  5.10 0.01  5.23 0.75  2.31 1.10 380  2.43 2.35 0.02 star322b         6463958151650359040 5753 4.57 -0.012 1.17  5.06 0.02  3.63 0.66  1.11 0.51 453   2.70 2.60 0.02 14.0  0.024 0.0136 0.028 3.867 1.836  -0.506
b 110   star299a         6471977542786978688 5819 4.38 -0.472 1.12  6.81 0.02 11.21 0.27  9.54 0.86 338  2.15 2.08 0.03 star300b         6471977336628547968 5363 4.49 -0.460 0.57  6.40 0.02            13.31 1.34 320 < 0.20           15.2  0.027 0.0122 0.042 4.444 1.308   2.907
b 112** star93-a         6497943781186827264 5800 4.52  0.173 1.06  5.14 0.01  2.27 1.03  0.95 0.56 218  1.50 1.45 0.03 star94-b         6497943781187251072 5571 4.53  0.086 1.11  6.91 0.02  3.92 0.76  2.12 1.04 159   1.10 1.05 0.02 15.7  0.024 0.0151 0.033 5.139 0.664   6.121
b 113   star89-a         6518007050894577664 5975 4.43 -0.050 1.17  5.97 0.02  5.03 0.32  2.38 1.03 196  2.13 2.07 0.02 star90-b         6518006565562564352 6065 4.39 -0.130 1.35  5.99 0.02  4.51 0.46  2.76 0.89 170   2.46 2.40 0.02 13.0  0.036 0.0153 0.033 5.052 0.679  -2.693
b 115   star337a         6570797524722448896 5089 4.36  0.400 0.64  3.81 0.01 14.10 0.64 13.40 1.42  52 <0.80           star338b         6570796871887419648 5399 4.41  0.394 0.85  4.51 0.01  9.61 0.91  6.88 1.77  75 < 0.00           21.2  0.045 0.0217 0.064 4.595 0.352   2.394
b 116** star61-a         6644929416166727680 5892 4.30  0.167 1.12  5.12 0.03  4.55 0.35  4.15 0.35 205  1.65 1.60 0.02 star62-b         6644929656684912512 5875 4.34  0.123 1.14  5.56 0.02  5.28 0.51  4.17 0.51 182   1.70 1.64 0.02 12.7  0.032 0.0118 0.029 4.705 1.071   6.932
b 117   star69-a         6666179333798782976 5145 4.51 -0.160 0.67  5.18 0.01 14.26 0.94 12.88 1.52 224 <0.20           star70-b         6666179127640352512 5120 4.54 -0.151 0.73  4.63 0.01 12.54 1.25 11.31 2.07 186 <-0.10           17.8  0.022 0.0142 0.045 3.957 1.215   1.827
b 118   star67-a         6673293174030454400 5357 4.45  0.283 0.93  4.59 0.02 10.94 0.93  6.85 2.02  94 <0.85           star68-b         6673292933512285312 5501 4.43  0.287 0.89  7.20 0.03  8.93 0.91  5.48 1.61 106 < 0.20           21.0  0.038 0.0220 0.056 4.809 0.361   1.359
b 119   star305a         6673835645579910016 5827 4.09 -0.277 1.31  6.35 0.02 13.71 0.05  9.15 0.34 391  2.42 2.34 0.02 star306b         6673835611220171904 5993 4.39 -0.302 1.26  6.40 0.02 14.70 0.23 13.26 0.65 452   2.15 2.09 0.02  8.0  0.020 0.0074 0.019 4.562 0.274  -2.013
b 120   star63-a         6743004646477330560 5335 4.51  0.000 0.87  5.01 0.01 10.35 1.35  7.05 1.85 155 <0.60           star64-b         6743004650775553280 5210 4.49 -0.059 0.86  4.76 0.02 14.02 0.94 11.88 1.77 160 < 0.10           19.6  0.024 0.0196 0.049 4.021 1.607  -0.863
b 121   star305-a        6805776216277879808 5347 4.47  0.014 0.75  5.23 0.01  6.13 0.88  8.79 2.64 188 <0.55           star306-b        6805776211983950080 5181 4.41  0.016 0.54  5.14 0.01  7.40 0.30  5.07 1.57 125 < 0.20           18.0  0.043 0.0179 0.070 4.424 3.055   1.015
b 122*  star329a         6827651171911478272 5126 4.51  0.124 0.61  4.16 0.01 13.39 0.84  9.67 1.53 174 <0.40           star330b         6827651373773901568 5141 4.53  0.081 0.65  4.27 0.01 13.49 0.69  8.26 1.63 171 <-0.10           12.3  0.017 0.0059 0.033 3.997 1.757   6.076
b 124** star289a         6868438517820721152 6271 4.20 -0.364 1.60  4.62 0.03  4.70 0.39  4.29 0.41 423  2.54 2.50 0.02 star290b         6868432504866186368 6132 4.36 -0.207 1.38  7.56 0.03  4.05 0.33  3.22 0.66 408   2.84 2.76 0.02 14.6  0.038 0.0127 0.033 4.901 0.816  12.286
c 6     sk219a            775037328283498624 5836 4.47 -0.027 1.37 17.48 0.86  5.08 0.60  2.68 1.29 340  2.90 2.78 0.03 sk220b            741830466512452736 5628 4.48 -0.027 1.28 16.69 0.83  6.34 0.71  4.59 1.63 303   2.80 2.68 0.02 16.5  0.034 0.0150 0.035 6.470 0.558  -2.310
c 8     HD100831A         844865117036623232 5900 4.45  0.249 1.05 12.94 0.59  3.91 0.42  1.66 0.84 180  1.80 1.75 0.04 HD100831B         844865117036622976 5620 4.51  0.086 0.56 15.34 0.71  9.95 0.72  3.07 1.65 169 < 0.90           29.1  0.044 0.0210 0.089 5.826 2.899  -5.168
c 9     sk277a           1549927395024812672 6084 4.49  0.126 1.07 15.76 0.81  2.11 0.36  0.46 0.40 321  2.73 2.66 0.02 sk278b            844865117036623232 5902 4.45  0.251 1.06 12.94 0.59  3.87 0.24  1.59 0.63 180   1.80 1.75 0.02 11.0  0.030 0.0147 0.029 6.712 0.620 -10.372
c 10    sk185a           1038148059924483328 5992 4.57  0.068 1.09 16.90 0.84  1.41 0.30  0.33 0.20 267  2.61 2.54 0.03 sk186b           1040472083909088128 5456 4.51 -0.216 0.63 12.83 0.62 11.83 0.84  7.24 1.72 313 < 0.40           14.3  0.024 0.0115 0.039 6.188 1.682  -6.502
c 16    star359a         2632792584258400640 5394 4.55 -0.036 0.97  4.69 0.01  8.19 0.87  3.46 1.66 287  1.74 1.68 0.02 star360b         2366265678581766272 5665 4.53 -0.058 1.15  5.61 0.01  4.31 0.61  2.04 1.03 349   2.30 2.23 0.02 11.6  0.022 0.0124 0.025 6.627 0.679  -0.141
c 18    star9a           5030721964337409536 5659 4.31  0.296 0.95  7.39 0.02  6.36 0.88  5.63 0.78 154 <0.95           star10b          2456617393759254400 5996 4.43 -0.059 1.19  5.55 0.02  4.61 0.48  2.61 1.11 376   2.32 2.26 0.03 20.0  0.049 0.0188 0.044 6.799 0.821 -15.394
c 19    star343a         2398083032532932480 6092 4.55 -0.018 1.21  4.36 0.01  0.74 0.27  0.59 0.32 381  2.83 2.75 0.03 star344b         2611083178139983744 6327 4.49  0.019 1.25  4.42 0.02  1.58 0.23  0.45 0.24 394   2.93 2.87 0.03 17.1  0.029 0.0127 0.033 6.661 1.348  -1.902
c 20    star341a         2731708498584058368 5510 4.49  0.162 1.05  6.74 0.02  7.30 1.08  3.87 1.65 235 <0.60           star342b         2630545461664620288 5204 4.53  0.080 1.01  4.18 0.01 10.88 1.93  7.07 2.68 157 < 0.30           26.4  0.033 0.0169 0.057 6.594 0.616   2.323
c 23    star327a         6899460856141456384 6360 3.91  0.022 1.77  3.50 0.02  2.50 0.44  2.33 0.34 327  2.14 2.13 0.04 star328b         2670687222445537152 5934 4.06 -0.202 1.32  6.14 0.02  5.67 0.23  6.65 0.59 235   2.55 2.48 0.03 26.8  0.053 0.0166 0.041 6.375 1.400 -10.542
c 25    star351a         2815476857825953408 5791 4.42 -0.065 1.00  5.99 0.01  7.80 0.54  5.03 1.68 421 <0.70           star352b         2714025229168797696 6352 4.41  0.181 1.36  3.51 0.02  0.46 0.22  0.69 0.43 309   3.10 3.04 0.03 21.2  0.053 0.0195 0.039 6.701 1.169 -10.841
c 29    sk163a           3092798291923831296 5613 4.54 -0.146 0.72 13.68 0.71  7.24 1.47  4.15 2.21 206 <0.70           sk164b           3085625554805818240 5840 4.48  0.039 1.37 21.63 1.10  3.44 0.93  2.66 1.45 362   2.85 2.74 0.04 29.8  0.056 0.0251 0.060 6.604 0.917  -1.526
c 31    star105a         3018965776882444416 5762 4.47 -0.117 0.95  5.92 0.01  8.11 0.52  3.93 1.10 340 <0.75           star106b         3183053112639796352 5950 4.51  0.139 0.99  5.06 0.02  2.45 0.47  0.49 0.38 333   2.40 2.33 0.02 12.9  0.022 0.0119 0.025 6.622 0.714  -8.488
c 37    sk73a            3306104544145237504 5882 4.55  0.026 1.17 17.27 0.87  2.11 0.66  1.09 0.63 360  2.75 2.66 0.03 sk74b            3334853612116832128 6273 4.51  0.107 1.17 20.64 1.06  0.88 0.26  0.42 0.25 340   3.14 3.05 0.03 20.8  0.032 0.0161 0.036 6.768 0.906   0.772
c 40    sk107a           3457532373603470336 6219 4.40  0.039 1.32 18.4  1.09  2.99 0.24  1.38 0.66 263  2.73 2.67 0.03 sk108b           3456111877595120256 5928 4.56  0.219 1.26 17.16 0.76  1.32 0.69  0.79 0.55 309   2.90 2.81 0.03 21.6  0.040 0.0243 0.047 6.243 0.765  -0.490
c 42    star401-a        3616756294553180160 5677 4.55 -0.330 1.01  8.78 0.03  7.97 1.26  3.80 2.02 130  1.30 1.23 0.03 star402-b        3616756294553180288 5405 4.56 -0.326 0.86  6.25 0.02 10.55 1.80  6.63 3.01 108 < 0.30           24.2  0.044 0.0192 0.059 4.216 2.058  -2.916
c 48    sk197a            613140808098832000 5756 4.53 -0.034 1.17 16.01 0.82  2.34 0.60  1.59 0.78 310  2.49 2.41 0.02 sk198b           3836997136546164736 5936 4.55 -0.091 1.11 17.31 0.92  2.14 0.70  0.61 0.38 396   2.80 2.70 0.02 12.5  0.024 0.0105 0.028 6.458 0.609 -12.012
c 53    star265a         4269938532999515008 5828 4.21 -0.318 1.19  6.55 0.02  9.30 0.27  9.97 0.42 374  1.62 1.56 0.03 star266b         4104278208452966912 6065 4.50  0.181 1.22  4.41 0.02  0.32 0.22  0.42 0.32 294   2.82 2.75 0.03 18.0  0.029 0.0143 0.032 6.731 0.957  -5.140
c 54    star241-a        6643680401021447296 5962 4.44  0.045 1.10  5.45 0.02  4.10 0.54  1.87 0.90 196  2.45 2.38 0.03 star242-b        4174091454408295680 5785 4.46  0.179 0.99  5.43 0.01  4.20 0.40  2.14 0.96 107   1.45 1.40 0.02 16.1  0.032 0.0152 0.036 7.257 1.352 -12.015
c 61    star259a         4499162449416966272 6195 4.46  0.207 1.20  5.44 0.02  0.92 0.30  0.21 0.07 452  2.70 2.65 0.02 star260b         4287378367995943680 6017 4.50  0.138 1.06  5.09 0.02  1.98 0.29  0.48 0.23 405   2.50 2.44 0.02 11.1  0.017 0.0088 0.020 6.674 0.934  -8.796
c 64    star231a         6236816675902817536 5626 4.46 -0.093 0.86  8.31 0.02 10.92 0.48  6.03 1.28 323 <0.55           star232b         4383238052280567680 6088 4.49  0.003 1.18  5.37 0.02  3.12 0.28  0.76 0.39 563   2.65 2.58 0.02 13.0  0.025 0.0117 0.026 6.738 0.530  -0.261
c 65    star235a         1198060172076731520 5786 4.55 -0.069 1.11  4.67 0.02  2.85 0.81  1.38 0.71 374  2.72 2.62 0.03 star236b         4421376193636525184 5590 4.54 -0.027 1.20  4.37 0.01  4.77 0.89  2.36 1.26 386   2.63 2.53 0.02 15.8  0.027 0.0142 0.034 6.511 0.757   0.814
c 71    Binary_23_Star_A 4803965455094278528 5991 4.46 -0.043 1.34  4.12 0.02  2.03 0.80  2.13 1.10 260  2.93 2.82 0.03 Binary_23_Star_B 4805634616824440192 5773 4.41 -0.017 1.24  4.45 0.02  3.55 0.90  5.21 1.62 275   2.66 2.57 0.03 21.6  0.052 0.0218 0.044 6.217 0.362  -2.737
c 72    star55a          4867855155206070784 5311 4.46 -0.072 1.26  3.69 0.01 14.56 0.52 11.16 2.45 325  2.57 2.45 0.02 star56b          4813691219557127808 5706 4.35 -0.094 1.76  3.64 0.02  8.51 0.49  8.52 1.07 382   3.30 3.05 0.02 14.6  0.042 0.0155 0.032 6.290 1.489  -0.356
c 85    star225-a        5807733500118617984 5723 4.53  0.196 0.97  5.43 0.01  3.86 0.71  1.14 0.80 126 <1.10           star226-b        5778002293379364992 5478 4.53  0.131 0.95  7.50 0.02  6.12 1.18  2.75 1.62  90 < 0.20           22.4  0.033 0.0182 0.050 6.700 1.180   2.649
c 88    star243a         5821555284685890304 6333 4.30  0.091 1.44  3.51 0.02  2.11 0.23  1.77 0.44 390  2.92 2.87 0.02 star244b         5825293319323469824 6057 4.22  0.014 1.33  5.18 0.02  4.78 0.38  4.06 0.26 396   2.27 2.22 0.02 14.6  0.031 0.0116 0.025 6.474 1.480   1.595
c 91    star31-a         5897704951769034368 6031 4.31  0.124 1.31  5.34 0.02  3.68 0.31  3.14 0.60 194  2.48 2.42 0.03 star32-b         5897785667103983616 6143 4.33  0.053 1.39  7.23 0.03  2.88 0.33  2.49 0.69 132   2.46 2.41 0.03 17.3  0.044 0.0167 0.036 6.189 1.074  -7.659
c 92    star87-a         2598586816173411200 6162 4.34 -0.150 1.38  6.91 0.04  3.62 0.22  2.98 0.59 338  2.77 2.71 0.02 star88-b         5976865876277242112 5921 4.29 -0.084 1.22  5.99 0.03  6.80 0.36  6.08 0.51 327   1.80 1.75 0.02 13.5  0.035 0.0130 0.027 7.062 0.862  -4.077
c 95    star211-a        6099322403253174016 5639 4.55  0.075 0.95  7.72 0.02  2.96 1.29  1.69 1.15 115 <1.10           star212-b        6118406798373150848 5540 4.46  0.176 0.84  7.46 0.02  5.87 0.88  4.66 1.62 104 < 0.30           17.3  0.035 0.0177 0.046 6.547 1.962  -8.341
c 98    star301-a        5906633952564270848 5451 4.55 -0.330 0.75  6.04 0.02 11.40 0.97  5.93 1.66 254 <0.90           star302-b        6213644846302305536 5459 4.50 -0.040 0.76  5.48 0.01 11.40 0.74  5.95 1.37 267 < 0.20           13.6  0.020 0.0139 0.034 6.286 4.374  -8.037
c 105   star245-a        6740764911228220288 5585 4.53  0.113 1.15  6.55 0.02  4.70 1.15  2.18 1.15 148  1.50 1.45 0.03 star246-b        6381091636756147200 5377 4.51  0.183 0.83  5.08 0.01  9.32 1.30  4.33 1.86 110 < 0.10           24.2  0.031 0.0182 0.056 7.017 1.240  -2.587
c 106   star319a2        6463958151650359040 5740 4.51 -0.011 1.05  4.90 0.02  4.09 0.86  2.48 1.27 388  2.67 2.57 0.03 star320b         6409419145097654016 5990 4.50 -0.005 1.28  4.09 0.02  1.68 0.91  1.13 0.71 466   2.91 2.80 0.03 22.9  0.035 0.0126 0.037 6.366 1.692  -2.124
c 107   star231-a        6709875880094622720 5712 4.54 -0.100 1.12  5.40 0.02  4.22 0.82  1.49 1.09 222  2.40 2.32 0.03 star232-b        6420597089545019776 5426 4.52 -0.106 0.98  4.66 0.01 14.86 0.19  5.83 1.91 135   1.37 1.31 0.02 16.0  0.026 0.0173 0.037 6.819 1.045  -3.270
c 111   star301a         6473063860275183616 6301 4.23  0.051 1.47  3.93 0.03  2.91 0.22  2.67 0.31 429  2.25 2.22 0.03 star302b         6472230636619614464 6325 4.50 -0.006 1.32  4.08 0.02  0.93 0.25  0.47 0.26 282   2.95 2.89 0.03 20.8  0.033 0.0139 0.036 6.779 0.496  -3.576
c 114   star367a         2328250334633289856 5263 4.53 -0.062 1.17  4.01 0.01 12.58 0.98  7.66 1.85 256  2.37 2.26 0.03 star368b         6527965258988306304 5512 4.50  0.055 1.22  4.88 0.02  6.39 0.92  4.13 1.34 335   3.15 2.92 0.02 14.7  0.021 0.0123 0.027 6.497 1.758  -4.704
c 123   star57-a         5767612458250649216 6046 4.22  0.031 1.50  4.71 0.01  4.06 0.52  4.12 0.80 111  1.85 1.81 0.06 star58-b         6866542478736575616 6158 4.13 -0.209 1.61  4.26 0.02  4.09 0.35  4.56 0.63 443   2.50 2.46 0.04 41.6  0.086 0.0232 0.080 7.184 1.777  -2.569
c 125   star313a         6900155614347675648 6041 4.52  0.058 1.06  5.36 0.02  1.59 0.34  0.61 0.36 346  2.69 2.62 0.02 star314b         6889841508084452096 6243 4.43 -0.059 1.32  4.00 0.02  2.48 0.26  1.03 0.51 335   2.70 2.64 0.02 12.3  0.031 0.0119 0.026 6.399 1.303  -0.905
